Seeing or Guessing? An Empirical Study of Spatial Bias in Vision-Language Models via Counterfactuals

Spatial intelligence is essential for embodied tasks such as navigation, manipulation, and agentic interaction. Vision-Language Models (VLMs) increasingly exhibit spatial reasoning capabilities, yet priors learned from large-scale vision-language pre-training may override current visual evidence and induce systematic spatial errors. While social bias and visual hallucination have been widely studied, spatial bias remains underexplored. We define spatial bias as the systematic tendency of VLMs toward prior-aligned spatial predictions despite conflicting visual evidence. To investigate this phenomenon, we construct SpatialCF-Bench, a paired counterfactual embodied visual question answering (VQA) benchmark spanning diverse spatial tasks and bias priors, and introduce a multi-stage diagnostic framework that distinguishes counterfactual failures from prior-retention bias, language-aligned bias, and non-bias errors. We further investigate how input organization, contrastive context, background information, and visual guidance affect spatial bias, and evaluate multiple mitigation strategies. Experiments on diverse VLMs reveal widespread spatial bias that varies across model family, spatial task, prior source, and contextual conditions such as memory and visual information. Input and background configurations affect counterfactual robustness, while selective context suppression and explicit visual guidance can reduce bias. Prompt-based interventions yield limited and inconsistent gains, whereas supervised fine-tuning provides more reliable mitigation. These findings underscore the limitations of accuracy-only evaluation and the need to explicitly diagnose and mitigate spatial bias in embodied VLMs.

==> prompts/originals/depth_scale_egocentric_allocentric_few_shots.json <==
{
  "purpose": "Few-shot context for constructing Depth and Scale Bias × Egocentric-allocentric Transformation Bias pairs.",
  "usage_rule": "Treat examples as structural guidance only. Recompute descriptors and answers from each new source and rendered counterfactual. Do not copy source images or inherit labels mechanically.",
  "examples": [
    {
      "provenance": "spatial_v1.json",
      "source_id": "0122",
      "bias_spatial": "Depth and Scale Bias",
      "bias_reason": "Egocentric-allocentric Transformation Bias",
      "question": "For the two white cars ahead in the forward traffic flow, which depth ordering is correct?",
      "O_answer": "B",
      "CF_answer": "C",
      "audit": "Historical label match. Use only as evidence that the benchmark distinguishes camera-centered and scene-centered depth descriptions. Do not imitate its metric-depth wording when the edit changes projected scale alone."
    },
    {
      "provenance": "samples_new/depth_scale_physical_samples.json",
      "source_id": "DSC_001",
      "bias_spatial": "Depth and Scale Bias",
      "bias_reason": "Physical-Geometric Principles Bias",
      "question": "Using projected image footprint as the decision rule, how does the distant central white vehicle compare with the lower-right silver hatchback?",
      "options": {
        "A": "Target A has a clearly larger projected footprint than reference B",
        "B": "Target A has a clearly smaller projected footprint than reference B",
        "C": "Their projected footprints are approximately equal",
        "D": "At least one object is not visible enough to compare"
      },
      "O_answer": "B",
      "CF_answer": "A",
      "audit": "Preferred question structure: directly observable projected scale, fixed comparison taxonomy, and an answer flip. For the present bias reason, additionally state allocentric and egocentric frames and T_scene_to_camera."
    },
    {
      "provenance": "samples_new/depth_scale_physical_samples.json",
      "source_id": "DSC_007",
      "bias_spatial": "Depth and Scale Bias",
      "bias_reason": "Physical-Geometric Principles Bias",
      "question": "Using projected image footprint as the decision rule, how does the mid-right bus compare with the small central car?",
      "options": {
        "A": "Target A has a clearly larger projected footprint than reference B",
        "B": "Target A has a clearly smaller projected footprint than reference B",
        "C": "Their projected footprints are approximately equal",
        "D": "At least one object is not visible enough to compare"
      },
      "O_answer": "A",
      "CF_answer": "B",
      "audit": "Demonstrates the reverse intervention direction (shrink A), which prevents answer-position regularity. Preserve the visible scene/depth anchor and verify the final pixels."
    }
  ]
}


==> prompts/originals/depth_scale_physical_few_shots.json <==
{
  "version": "1.0",
  "source_file": "spatial_v1.json",
  "selection_filter": {
    "bias_spatial": "Depth and Scale Bias",
    "bias_reason": "Physical-Geometric Principles Bias"
  },
  "demonstration_count": 4,
  "coverage_note": "The examples preserve the benchmark labels and illustrate enlarged-object, roadway-scale, and visibility interventions. New DSC samples use a stricter pair-invariant projected-footprint comparison to obtain directly auditable answer flips.",
  "demonstrations": [
    {
      "source_record_id": "0008",
      "O_image_path": "images/0008_O.png",
      "CF_image_path": "images/0008_CF.png",
      "question": "Regarding the vehicle directly above the blue road sign on the right side of the image, is there an obvious visual anomaly?",
      "options": {
        "A": "Yes, it is illegally crossing the solid white line",
        "B": "Yes, it appears significantly larger than other vehicles in the scene",
        "C": "No, there is no obvious visual anomaly",
        "D": "Yes, it is parked on the emergency lane"
      },
      "O_answer": "C",
      "CF_answer": "B",
      "normalized_intervention": "normal apparent scale -> anomalously enlarged vehicle"
    },
    {
      "source_record_id": "0021",
      "O_image_path": "images/0021_O.png",
      "CF_image_path": "images/0021_CF.png",
      "question": "Regarding the black car that just passed the crosswalk in the lower-middle section of the image, is there an abnormal visual feature?",
      "options": {
        "A": "No, there is no obvious visual anomaly",
        "B": "Yes, the car appears noticeably larger than other vehicles in the scene",
        "C": "Yes, the car is parked illegally on the solid white line",
        "D": "Yes, there is an obvious collision and loss of the car"
      },
      "O_answer": "A",
      "CF_answer": "B",
      "normalized_intervention": "normal apparent scale -> enlarged passenger car"
    },
    {
      "source_record_id": "0032",
      "O_image_path": "images/0032_O.png",
      "CF_image_path": "images/0032_CF.png",
      "question": "In the left multi-lane road section with street lighting, which vehicle is visually occluded by another object in the scene?",
      "options": {
        "A": "There is no vehicle visually occluded by any object in the scene",
        "B": "The second vehicle from the top in the vertical driving lane is occluded",
        "C": "The first vehicle from the top in the vertical driving lane is occluded",
        "D": "The third vehicle from the top in the vertical driving lane is occluded"
      },
      "O_answer": "A",
      "CF_answer": "B",
      "normalized_intervention": "unoccluded -> visibly occluded vehicle"
    },
    {
      "source_record_id": "0133",
      "O_image_path": "images/0133_O.jpg",
      "CF_image_path": "images/0133_CF.png",
      "question": "On the left side of the scene, how does the white truck's size compare with the roadway scale?",
      "options": {
        "A": "It is normal in size for the lane",
        "B": "It is unusually small for a truck",
        "C": "It is abnormally enlarged, spanning multiple lanes",
        "D": "It is partially hidden by another vehicle"
      },
      "O_answer": "A",
      "CF_answer": "C",
      "normalized_intervention": "lane-consistent truck scale -> multi-lane enlarged truck"
    }
  ]
}


==> prompts/originals/geometric_structure_cultural_few_shots.json <==
{
  "version": "1.0",
  "source_file": "spatial_v1.json",
  "selection_filter": {
    "bias_spatial": "Geometric Structure Bias",
    "bias_reason": "Cultural and Behavioral Norms Bias"
  },
  "demonstration_count": 1,
  "coverage_note": "spatial_v1.json contains only one record with both exact labels. Physical-Geometric Principles Bias records are intentionally excluded from the exact-label few-shot set.",
  "demonstrations": [
    {
      "source_record_id": "0176",
      "O_image_path": "images/0176_O.png",
      "CF_image_path": "images/0176_CF.png",
      "structure_subtype": "group_configuration",
      "normalized_record": {
        "structure_unit": "the cars in the far-left lane",
        "predicate_O": "Configuration(Group) = one longitudinal vertical line",
        "predicate_CF": "Configuration(Group) = controlled dispersed distribution",
        "question": "What dominant geometric arrangement do the cars in the far-left lane form?",
        "options": {
          "A": "A single longitudinal line",
          "B": "A transverse horizontal line",
          "C": "A dispersed pattern with no single line",
          "D": "A circular ring"
        },
        "O_answer": "A",
        "CF_answer": "C",
        "norm_family": "lane-queue organization",
        "task_boundary_audit": "The answers classify the global configuration of a multi-car group, not one car's region, pairwise relation, heading, or action."
      }
    }
  ]
}



==> prompts/originals/geometric_structure_few_shots.json <==
[
  {
    "few_shot_id": "GS_DEMO_01",
    "source_record_id": "0152",
    "O_image_path": "images/0152_O.png",
    "CF_image_path": "images/0152_CF.png",
    "bias_spatial": "Geometric Structure Bias",
    "bias_reason": "Physical-Geometric Principles Bias",
    "target_descriptor": "the central white sculpture mounted on the square pedestal",
    "edit": {
      "operation": "rigid_tilt_about_base",
      "changed_factor": "vertical_alignment_and_stability",
      "predicate_O": "the sculpture is upright and vertically supported by its pedestal",
      "predicate_CF": "the sculpture is visibly tilted away from the vertical axis while remaining localized at the pedestal",
      "instruction_sent_to_editor": "Tilt only the central white sculpture about its attachment at the pedestal. Keep the pedestal, plaza, pedestrians, hedges, building, camera viewpoint, lighting, and every non-target object unchanged."
    },
    "question": "Which description best matches the alignment of the central white sculpture relative to its pedestal?",
    "question_type": "single-choice",
    "options": {
      "A": "It is upright and vertically aligned with the pedestal",
      "B": "It is visibly tilted away from the vertical axis at the pedestal",
      "C": "It is lying flat and completely detached from the pedestal",
      "D": "It is fully hidden behind the nearby hedge"
    },
    "O_answer": "A",
    "CF_answer": "B",
    "demonstrates": "whole-object structural tilt with a fixed support location"
  },
  {
    "few_shot_id": "GS_DEMO_02",
    "source_record_id": "0154",
    "O_image_path": "images/0154_O.png",
    "CF_image_path": "images/0154_CF.png",
    "bias_spatial": "Geometric Structure Bias",
    "bias_reason": "Physical-Geometric Principles Bias",
    "target_descriptor": "the row of large raised characters on the red storefront sign at the left side of the image",
    "edit": {
      "operation": "single_component_vertical_displacement",
      "changed_factor": "array_baseline_alignment",
      "predicate_O": "all large character components share a common horizontal baseline",
      "predicate_CF": "one large character component is displaced downward from the common baseline",
      "instruction_sent_to_editor": "Move exactly one large raised character on the red storefront sign downward while preserving its shape, color, scale, and orientation. Keep every other character, sign panel, storefront, road user, road marking, shadow, and camera property unchanged."
    },
    "question": "How are the large raised characters on the red storefront sign vertically arranged?",
    "question_type": "single-choice",
    "options": {
      "A": "All characters share one common horizontal baseline",
      "B": "One character is positioned below the common horizontal baseline",
      "C": "One character is positioned above the common horizontal baseline",
      "D": "All characters are stacked in a single vertical column"
    },
    "O_answer": "A",
    "CF_answer": "B",
    "demonstrates": "localized component displacement within an otherwise aligned structural array"
  }
]


==> prompts/originals/geometric_structure_physical_few_shots.json <==
{
  "version": "1.0",
  "source_file": "spatial_v1.json",
  "selection_filter": {
    "bias_spatial": "Geometric Structure Bias",
    "bias_reason": "Physical-Geometric Principles Bias"
  },
  "usage_note": "Legacy records were audited as data. They informed schema/task-boundary design but were not attached to the current image-editor calls.",
  "accepted_legacy_demonstrations": [
    {
      "source_record_id": "0154",
      "O_image_path": "images/0154_O.png",
      "CF_image_path": "images/0154_CF.png",
      "allowed_lesson": "A repeated component array can change from a common baseline to one displaced component while an invariant question and option taxonomy are retained.",
      "normalized_record": {
        "structure_unit": "large raised character components on one storefront sign",
        "predicate_O": "Geometry(S) = one common horizontal baseline",
        "predicate_CF": "Geometry(S) = one component displaced below the baseline",
        "question": "How are the large raised characters on the red storefront sign vertically arranged?",
        "options": {
          "A": "All components share one common horizontal baseline",
          "B": "One component lies below the common baseline",
          "C": "One component lies above the common baseline",
          "D": "All components form a single vertical column"
        },
        "O_answer": "A",
        "CF_answer": "B"
      },
      "caveat": "Use only as an array-configuration schema example; visual answer and source provenance should be independently re-audited before publication."
    }
  ],
  "excluded_legacy_records": [
    {
      "source_record_id": "0152",
      "reason": "Question mixes monument alignment with structural integrity and a predicted falling state; primarily orientation/action."
    },
    {
      "source_record_id": "0153",
      "reason": "Question mixes informational purpose, mounting, detachment and falling; not one clean global geometry taxonomy."
    },
    {
      "source_record_id": "0155",
      "reason": "Question asks stability and future crash state of a single pillar rather than a geometric form."
    },
    {
      "source_record_id": "0158",
      "reason": "Question primarily classifies a panel's orientation relative to a wall and mounting status."
    }
  ],
  "post_generation_demonstrations": [
    {
      "id": "GSP_002",
      "record": "samples_new/GSP_002.json",
      "O_image": "images_new/GSP_002_O.jpg",
      "CF_image": "images_new/GSP_002_CF.png",
      "origin": "newly generated candidate in this batch",
      "instruction": "For future multimodal few-shot use, attach both image files and include only the referenced record's question/options/predicates. A filesystem path alone is not an image attachment."
    },
    {
      "id": "GSP_005",
      "record": "samples_new/GSP_005.json",
      "O_image": "images_new/GSP_005_O.jpg",
      "CF_image": "images_new/GSP_005_CF.png",
      "origin": "newly generated candidate in this batch",
      "instruction": "For future multimodal few-shot use, attach both image files and include only the referenced record's question/options/predicates. A filesystem path alone is not an image attachment."
    },
    {
      "id": "GSP_007",
      "record": "samples_new/GSP_007.json",
      "O_image": "images_new/GSP_007_O.jpg",
      "CF_image": "images_new/GSP_007_CF.png",
      "origin": "newly generated candidate in this batch",
      "instruction": "For future multimodal few-shot use, attach both image files and include only the referenced record's question/options/predicates. A filesystem path alone is not an image attachment."
    }
  ]
}


==> prompts/originals/spatial_action_cultural_few_shots.json <==
{
  "version": "1.0",
  "source_file": "spatial_v1.json",
  "selection_filter": {
    "bias_spatial": "Spatial Action Bias",
    "bias_reason": "Cultural and Behavioral Norms Bias"
  },
  "demonstration_count": 4,
  "usage_note": "Attach each example's O and CF images before its normalized record. Original records provide provenance; normalized records demonstrate visible ActionGeometry(A), not hidden intent or legal judgment.",
  "demonstrations": [
    {
      "source_record_id": "0120",
      "O_image_path": "images/0120_O.jpg",
      "CF_image_path": "images/0120_CF.png",
      "action_family": "lane-arrow maneuver coordination",
      "normalized_record": {
        "target_A": "the white car in the arrow-marked lane",
        "predicate_O": "ActionGeometry(A) = continuing straight in alignment with the marked lane",
        "predicate_CF": "ActionGeometry(A) = turning right from the same lane context",
        "question": "Which current maneuver geometry best describes the white car in the arrow-marked lane?",
        "options": {
          "A": "Turning left through the junction",
          "B": "Turning right through the junction",
          "C": "Continuing straight in the marked lane",
          "D": "Making a U-turn"
        },
        "O_answer": "C",
        "CF_answer": "B",
        "audit": "The answer classes are maneuvers; the lane arrow is supporting evidence rather than a queried region or relation."
      }
    },
    {
      "source_record_id": "0137",
      "O_image_path": "images/0137_O.jpg",
      "CF_image_path": "images/0137_CF.png",
      "action_family": "straight travel versus U-turn",
      "normalized_record": {
        "target_A": "the black sedan in the lower-middle roadway",
        "predicate_O": "ActionGeometry(A) = aligned for straight travel within its lane",
        "predicate_CF": "ActionGeometry(A) = visibly executing a U-turn",
        "question": "Which current maneuver geometry best describes the black sedan in the lower-middle roadway?",
        "options": {
          "A": "Stopped longitudinally in the lane",
          "B": "Traveling straight within the lane",
          "C": "Executing a U-turn",
          "D": "Turning right into a side road"
        },
        "O_answer": "B",
        "CF_answer": "C",
        "audit": "The question is about the sedan's visible maneuver, not its image position."
      }
    },
    {
      "source_record_id": "0143",
      "O_image_path": "images/0143_O.jpg",
      "CF_image_path": "images/0143_CF.png",
      "action_family": "waiting versus entering under signal control",
      "normalized_record": {
        "target_A": "the bottom black car at the signalized approach",
        "predicate_O": "ActionGeometry(A) = waiting at the approach while crossing traffic moves",
        "predicate_CF": "ActionGeometry(A) = entering straight into the junction",
        "question": "Which current action state is visibly instantiated by the bottom black car?",
        "options": {
          "A": "Turning right through the junction",
          "B": "Waiting at the approach",
          "C": "Entering straight into the junction",
          "D": "Making a U-turn"
        },
        "O_answer": "B",
        "CF_answer": "C",
        "audit": "Signal phase and crossing traffic support the action class, but are not themselves answer labels."
      }
    },
    {
      "source_record_id": "0163",
      "O_image_path": "images/0163_O.png",
      "CF_image_path": "images/0163_CF.png",
      "action_family": "with-flow versus wrong-way travel",
      "normalized_record": {
        "target_A": "the upper one of the two white cars",
        "predicate_O": "ActionGeometry(A) = traveling with the directional lane flow",
        "predicate_CF": "ActionGeometry(A) = traveling against the directional lane flow",
        "question": "Which travel-direction action is visible for the upper white car?",
        "options": {
          "A": "Traveling with the lane flow",
          "B": "Changing laterally into the adjacent lane",
          "C": "Stopped longitudinally in the lane",
          "D": "Traveling against the lane flow"
        },
        "O_answer": "A",
        "CF_answer": "D",
        "audit": "The answer requires target heading plus visible lane-flow organization and does not ask for a spatial relation."
      }
    }
  ]
}



==> prompts/originals/spatial_action_physical_few_shots.json <==
{
  "version": "1.0",
  "source_file": "spatial_v1.json",
  "selection_filter": {
    "bias_spatial": "Spatial Action Bias",
    "bias_reason": "Physical-Geometric Principles Bias"
  },
  "selection_policy": "Use only exact-label legacy records whose question can be normalized as a unary current visible action/state classification. Exclude future-outcome prediction.",
  "demonstration_count": 3,
  "demonstrations": [
    {
      "source_record_id": "0033",
      "O_image_path": "images/0033_O.png",
      "CF_image_path": "images/0033_CF.png",
      "question": "What is the actual driving state of the white passenger car in the leftmost lane of the southbound carriageway on the left side of the intersection, specifically in the area below the middle of the scene?",
      "options": {
        "A": "Traveling normally in the straight-ahead through lane",
        "B": "Executing a legal U-turn at the designated U-turn area",
        "C": "In an abnormal accident state, losing control",
        "D": "Stopped on the road shoulder beside the driving lane"
      },
      "O_answer": "A",
      "CF_answer": "C",
      "normalized_action_change": "ordinary upright travel -> abnormal loss-of-control pose",
      "boundary_note": "Use the current visible driving-state contrast; do not copy lane-region wording into answer labels."
    },
    {
      "source_record_id": "0131",
      "O_image_path": "images/0131_O.jpg",
      "CF_image_path": "images/0131_CF.png",
      "question": "At the right side of the intersection, what is the black car doing?",
      "options": {
        "A": "Waiting behind the stop line",
        "B": "Turning right through the intersection",
        "C": "Moving normally with the traffic stream",
        "D": "Lying sideways across the crosswalk"
      },
      "O_answer": "C",
      "CF_answer": "D",
      "normalized_action_change": "ordinary upright motion -> side-lying abnormal state",
      "boundary_note": "The target is unary; the crossing is contextual evidence rather than a named reference object."
    },
    {
      "source_record_id": "0165",
      "O_image_path": "images/0165_O.jpg",
      "CF_image_path": "images/0165_CF.jpg",
      "question": "What is the current state of the person in blue?",
      "options": {
        "A": "Stabilize on the lotus leaf.",
        "B": "Will fall into the water.",
        "C": "Jumping away from the water surface.",
        "D": "Walking normally on the sidewalk."
      },
      "O_answer": "D",
      "CF_answer": "B",
      "normalized_action_change": "upright walking -> physically unsupported/falling state",
      "boundary_note": "Retain only the visibly instantiated body-state contrast; new samples must avoid future-tense wording."
    }
  ],
  "excluded_exact_label_records": [
    {
      "source_record_id": "0162",
      "reason": "The question asks what is most likely to happen if a truck continues moving, which is future collision prediction rather than unary current ActionGeometry(A)."
    }
  ]
}


==> prompts/originals/spatial_action_semantic_prior_few_shots.json <==
[
  {
    "source_record_id": "0031",
    "source_file": "spatial_v1.json",
    "original_labels": {
      "bias_spatial": "Spatial Action Bias",
      "bias_reason": "Semantic Co-occurence Bias"
    },
    "usable_signal": "The question attempts to contrast ordinary driving with a visually abnormal current vehicle state.",
    "audit": "Use only as an adjacent taxonomy example. Its options mix maneuver, legal designation, road-region relation, accident interpretation, and waiting, so it is not a clean unary Action(A) demonstration for Semantic Prior.",
    "reuse_policy": "Do not copy wording or option taxonomy; require a physically possible CF and four current-action states at the same granularity."
  },
  {
    "source_record_id": "0119",
    "source_file": "spatial_v1.json",
    "original_labels": {
      "bias_spatial": "Spatial Action Bias",
      "bias_reason": "Semantic Co-occurence Bias"
    },
    "usable_signal": "The record keeps one vehicle descriptor and flips an answer between an ordinary state and a counterfactual state.",
    "audit": "Use only as an adjacent taxonomy example. Three options are primarily road-region placements rather than actions, so the item leaks Spatial Position/Relationship and must not be copied as a clean action template.",
    "reuse_policy": "Replace region-based options with mutually exclusive visible actions or operating states and avoid legality or intention."
  }
]


==> prompts/originals/spatial_position_cultural_few_shots.json <==
{
  "schema_version": "1.1",
  "source_file": "spatial_v1.json",
  "selection_criteria": {
    "bias_spatial": "Spatial Position Bias",
    "bias_reason": "Cultural and Behavioral Norms Bias",
    "requirements": [
      "The factual and counterfactual images form a verified pair.",
      "The same question and options apply to both images.",
      "The correct answer changes after a single position intervention.",
      "The question is grounded in a visible traffic region, marking, or behavioral norm.",
      "The model-facing position_only_record asks only for Region(target), while record preserves the legacy spatial_v1 wording for provenance."
    ]
  },
  "examples": [
    {
      "source_record_id": "0027",
      "resolved_O_image_path": "images/0027_O.png",
      "resolved_CF_image_path": "images/0027_CF.png",
      "target_descriptor": "the white passenger car at the bottom of the bridge",
      "operation": "lateral translation between adjacent through lanes",
      "predicate_O": "the car is fully within the rightmost through lane",
      "predicate_CF": "the car is in the adjacent left through lane",
      "preserved_factors": [
        "vehicle identity",
        "vehicle appearance and heading",
        "road geometry and lane markings",
        "all non-target traffic participants",
        "camera viewpoint and crop"
      ],
      "position_only_record": {
        "bias_spatial": "Spatial Position Bias",
        "bias_reason": "Cultural and Behavioral Norms Bias",
        "question": "Which marked traffic lane contains the white passenger car at the bottom of the bridge?",
        "question_type": "single-choice",
        "options": {
          "A": "The road shoulder outside the driving lanes",
          "B": "The through lane immediately left of the rightmost through lane",
          "C": "The painted boundary between the two through lanes",
          "D": "The rightmost through lane"
        },
        "O_answer": "D",
        "CF_answer": "B",
        "taxonomy_audit": "Unary Region(target); no target-reference relation is queried"
      },
      "record": {
        "bias_spatial": "Spatial Position Bias",
        "bias_reason": "Cultural and Behavioral Norms Bias",
        "question": "In the rightmost through lane of the northbound carriageway at the bottom of the bridge, what is the compliance status and position of the white passenger car relative to the lane markings?",
        "question_type": "single-choice",
        "options": {
          "A": "The white passenger car is straddling the left edge line of the rightmost through lane, in the process of a left lane change",
          "B": "The white passenger car has deviated leftward from the rightmost through lane, completing a lane change to the adjacent left through lane",
          "C": "The white passenger car is positioned to the right of the rightmost through lane, traveling on the road shoulder outside the driving lane",
          "D": "The white passenger car is fully within the rightmost through lane, complying with the lane's straight-ahead travel requirement"
        },
        "O_answer": "D",
        "CF_answer": "B"
      }
    },
    {
      "source_record_id": "0058",
      "resolved_O_image_path": "images/0058_O.jpg",
      "resolved_CF_image_path": "images/0058_CF.jpg",
      "target_descriptor": "the pedestrian in the upper lane area",
      "operation": "translation from a pedestrian crossing to the motor-vehicle lane divider",
      "predicate_O": "the pedestrian is using the pedestrian crossing",
      "predicate_CF": "the pedestrian is positioned on the lane divider within the motor-vehicle area",
      "preserved_factors": [
        "pedestrian identity and appearance",
        "pedestrian crossing and lane markings",
        "all non-target traffic participants",
        "camera viewpoint and crop"
      ],
      "position_only_record": {
        "bias_spatial": "Spatial Position Bias",
        "bias_reason": "Cultural and Behavioral Norms Bias",
        "question": "Which traffic region contains the pedestrian in the upper part of the image?",
        "question_type": "single-choice",
        "options": {
          "A": "The center of the intersection",
          "B": "The pedestrian sidewalk",
          "C": "The lane-divider area within the motor-vehicle roadway",
          "D": "The marked pedestrian crossing"
        },
        "O_answer": "D",
        "CF_answer": "C",
        "taxonomy_audit": "Unary Region(target); compliance language removed"
      },
      "record": {
        "bias_spatial": "Spatial Position Bias",
        "bias_reason": "Cultural and Behavioral Norms Bias",
        "question": "Focus on the upper lane area of the image. Where is this pedestrian located, and are they violating traffic rules?",
        "question_type": "single-choice",
        "options": {
          "A": "The pedestrian is already in the center of the intersection",
          "B": "There is no pedestrian in the upper lane area of the image",
          "C": "The pedestrian is on the lane divider, attempting to cross southward through the pedestrian crossing from the motor vehicle lane, violating traffic rules",
          "D": "The pedestrian is beginning to cross southward through the pedestrian crossing, following traffic rules"
        },
        "O_answer": "D",
        "CF_answer": "C"
      }
    },
    {
      "source_record_id": "0018",
      "resolved_O_image_path": "images/0018_O.png",
      "resolved_CF_image_path": "images/0018_CF.png",
      "target_descriptor": "the white car near the street lamp in the center of the image",
      "operation": "translation between two visibly distinct roadside parking regions",
      "predicate_O": "the car is in a roadside no-stopping area",
      "predicate_CF": "the car is in a non-motor-vehicle parking zone",
      "preserved_factors": [
        "vehicle identity and appearance",
        "street lamp and parking-region markings",
        "all non-target scene content",
        "camera viewpoint and crop"
      ],
      "position_only_record": {
        "bias_spatial": "Spatial Position Bias",
        "bias_reason": "Cultural and Behavioral Norms Bias",
        "question": "Which marked roadside region contains the white car near the street lamp?",
        "question_type": "single-choice",
        "options": {
          "A": "A designated on-street car-parking bay",
          "B": "The roadside no-stopping area",
          "C": "The non-motor-vehicle parking zone",
          "D": "The through-traffic lane"
        },
        "O_answer": "B",
        "CF_answer": "C",
        "taxonomy_audit": "Unary Region(target); legal judgment stored as metadata rather than answer criterion"
      },
      "record": {
        "bias_spatial": "Spatial Position Bias",
        "bias_reason": "Cultural and Behavioral Norms Bias",
        "question": "Regarding the white car parked near the street lamp in the center of the image, which statement is correct according to traffic rules?",
        "question_type": "single-choice",
        "options": {
          "A": "It is parked correctly in a designated on-street parking space",
          "B": "It is parked incorrectly in a no-stopping area by the roadside",
          "C": "It is parked incorrectly in a non-motor vehicle parking zone",
          "D": "It is parked correctly parallel to the curb within the lines"
        },
        "O_answer": "B",
        "CF_answer": "C"
      }
    }
  ]
}


==> prompts/originals/spatial_position_physical_few_shots.json <==
{
  "purpose": "Schema/reference audit and post-generation few-shot pack for future runs; not a claim these examples were supplied to the current image-editor calls.",
  "legacy_source": "spatial_v1.json",
  "legacy_structure_only": [
    {
      "id": "0126",
      "question": "Near the toll station, where is the white car positioned?",
      "lesson": "Use a direct occupied-region question and paired answers.",
      "exclude_edit_content": "Vehicle placement on the toll-station roof lacks a demonstrated ordinary access/support context; do not copy it for this plausible batch."
    },
    {
      "id": "0138",
      "question": "On the right side of the scene, where is the white car located?",
      "lesson": "Use one stable target and location options.",
      "exclude_edit_content": "Do not copy road-to-building-roof edits without demonstrated adequate access and support."
    }
  ],
  "excluded_or_flagged": [
    {
      "id": "0135",
      "reason": "Asks obstacle existence/identity rather than a direct Region(A) question."
    },
    {
      "id": "0136",
      "reason": "Vehicle perched on narrow divider; does not meet this batch's ordinary-support requirement."
    },
    {
      "id": "0148",
      "reason": "Explicit 'Relative to' wording crosses the requested position/relationship boundary."
    },
    {
      "id": "0149",
      "reason": "Vehicle perched on narrow divider; do not imitate for this batch."
    },
    {
      "id": "0169",
      "reason": "Options mix location with shadow alignment and overlap; CF image inspection did not unambiguously establish the recorded sidewalk answer. Requires separate audit; left unchanged."
    }
  ],
  "post_generation_demonstrations": [
    {
      "id": "SPP_001",
      "record": "samples_new/SPP_001.json",
      "original_image": "images_new/SPP_001_O.jpg",
      "counterfactual_image": "images_new/SPP_001_CF.png",
      "origin": "Newly generated in this batch, not a spatial_v1 record",
      "use": "For future multimodal few-shot prompting, attach both files and the question/options/answers from the referenced record. Do not mistake paths for image attachments."
    },
    {
      "id": "SPP_005",
      "record": "samples_new/SPP_005.json",
      "original_image": "images_new/SPP_005_O.jpg",
      "counterfactual_image": "images_new/SPP_005_CF.png",
      "origin": "Newly generated in this batch, not a spatial_v1 record",
      "use": "For future multimodal few-shot prompting, attach both files and the question/options/answers from the referenced record. Do not mistake paths for image attachments."
    },
    {
      "id": "SPP_007",
      "record": "samples_new/SPP_007.json",
      "original_image": "images_new/SPP_007_O.jpg",
      "counterfactual_image": "images_new/SPP_007_CF.png",
      "origin": "Newly generated in this batch, not a spatial_v1 record",
      "use": "For future multimodal few-shot prompting, attach both files and the question/options/answers from the referenced record. Do not mistake paths for image attachments."
    }
  ]
}


==> prompts/originals/spatial_relationship_cultural_few_shots.json <==
{
  "schema_version": "1.0",
  "source_file": "spatial_v1.json",
  "selection_filter": {
    "bias_spatial": "Spatial Relationship Bias",
    "bias_reason": "Cultural and Behavioral Norms Bias"
  },
  "demonstration_count": 4,
  "usage_note": "Attach each example's O and CF images before its normalized record. Original records are provenance; normalized records supply the relationship-only demonstration.",
  "demonstrations": [
    {
      "source_record_id": "0146",
      "O_image_path": "images/0146_O.jpg",
      "CF_image_path": "images/0146_CF.png",
      "relation_family": "coordination with traffic-flow orientation",
      "normalized_record": {
        "target_A": "the white car",
        "reference_B": "the active horizontal traffic stream",
        "predicate_O": "Relation(A,B) = spatially separated at the vertical approach",
        "predicate_CF": "Relation(A,B) = inserted across the active horizontal stream",
        "question": "How is the white car spatially coordinated with the active horizontal traffic stream?",
        "options": {
          "A": "Separated from the stream at the vertical approach",
          "B": "Inserted across the active horizontal stream",
          "C": "Aligned longitudinally inside the horizontal stream",
          "D": "Parked parallel to the horizontal stream"
        },
        "O_answer": "A",
        "CF_answer": "B"
      }
    },
    {
      "source_record_id": "0151",
      "O_image_path": "images/0151_O.png",
      "CF_image_path": "images/0151_CF.jpg",
      "relation_family": "topology with a pedestrian crossing",
      "normalized_record": {
        "target_A": "the red vehicle",
        "reference_B": "the striped pedestrian crossing",
        "predicate_O": "Relation(A,B) = separated before the crossing",
        "predicate_CF": "Relation(A,B) = overlapping the crossing stripes",
        "question": "How is the red vehicle positioned with respect to the striped pedestrian crossing?",
        "options": {
          "A": "Entirely separated before the crossing",
          "B": "Touching the near boundary without covering a stripe",
          "C": "Overlapping the striped crossing",
          "D": "Entirely beyond the crossing"
        },
        "O_answer": "A",
        "CF_answer": "C"
      }
    },
    {
      "source_record_id": "0156",
      "O_image_path": "images/0156_O.png",
      "CF_image_path": "images/0156_CF.png",
      "relation_family": "inter-vehicle proximity",
      "normalized_record": {
        "target_A": "one cyan-colored car",
        "reference_B": "the other cyan-colored car",
        "predicate_O": "Relation(A,B) = adequate visible separation",
        "predicate_CF": "Relation(A,B) = very short non-contact separation",
        "question": "What visible separation relation holds between the two cyan-colored cars?",
        "options": {
          "A": "A substantial visible gap",
          "B": "A very short non-contact gap",
          "C": "Their silhouettes are touching",
          "D": "Their silhouettes overlap"
        },
        "O_answer": "A",
        "CF_answer": "B"
      }
    },
    {
      "source_record_id": "0173",
      "O_image_path": "images/0173_O.png",
      "CF_image_path": "images/0173_CF.png",
      "relation_family": "cyclist-to-leading-vehicle following gap",
      "normalized_record": {
        "target_A": "the cyclist in gray pants",
        "reference_B": "the vehicle directly ahead",
        "predicate_O": "Relation(A,B) = moderate following gap",
        "predicate_CF": "Relation(A,B) = very short following gap",
        "question": "What is the visible following-gap relation between the cyclist in gray pants and the vehicle directly ahead?",
        "options": {
          "A": "The cyclist is behind with a moderate visible gap",
          "B": "The cyclist is behind with a very short gap",
          "C": "The cyclist is directly beside the vehicle",
          "D": "The cyclist is ahead of the vehicle"
        },
        "O_answer": "A",
        "CF_answer": "B"
      }
    }
  ]
}


==> prompts/originals/spatial_relationship_physical_few_shots.json <==
{
  "version": "1.0",
  "source_file": "spatial_v1.json",
  "selection_filter": {
    "bias_spatial": "Spatial Relationship Bias",
    "bias_reason": "Physical-Geometric Principles Bias"
  },
  "demonstration_count": 4,
  "coverage_note": "Representative exact-label records emphasizing normal separation versus overlap, stacking, and support relations.",
  "demonstrations": [
    {
      "source_record_id": "0023",
      "O_image_path": "images/0023_O.png",
      "CF_image_path": "images/0023_CF.png",
      "question": "Regarding the two white vehicles located on Road 2 directly above the intersection, what describes their geometric relationship?",
      "options": {
        "A": "They are on the same line and traveling in the same direction",
        "B": "They are overlapping and stacked on top of each other",
        "C": "They are moving in opposite directions",
        "D": "They are far apart with no interaction"
      },
      "O_answer": "A",
      "CF_answer": "B",
      "normalized_relation_change": "aligned and body-disjoint -> overlapping/stacked"
    },
    {
      "source_record_id": "0025",
      "O_image_path": "images/0025_O.png",
      "CF_image_path": "images/0025_CF.png",
      "question": "Which statement best describes the relationship between the two vehicles in the upper-left area of the road?",
      "options": {
        "A": "Traveling in opposite directions",
        "B": "Completely overlapping with each other",
        "C": "One following closely behind the other",
        "D": "Traveling normally side-by-side in separate lanes"
      },
      "O_answer": "D",
      "CF_answer": "B",
      "normalized_relation_change": "side-by-side disjoint -> complete footprint overlap"
    },
    {
      "source_record_id": "0125",
      "O_image_path": "images/0125_O.jpg",
      "CF_image_path": "images/0125_CF.png",
      "question": "In the lower-right area, what is the white car doing relative to the nearby red truck?",
      "options": {
        "A": "Parked on the shoulder behind the truck",
        "B": "Driving independently near the truck",
        "C": "Stacked on the bed of the red truck",
        "D": "Passing underneath the truck"
      },
      "O_answer": "B",
      "CF_answer": "C",
      "normalized_relation_change": "separate road users -> car supported by truck bed"
    },
    {
      "source_record_id": "0141",
      "O_image_path": "images/0141_O.jpg",
      "CF_image_path": "images/0141_CF.png",
      "question": "What is the relationship between the utility pole and the green bus in the scene?",
      "options": {
        "A": "A utility pole is standing on top of the bus roof",
        "B": "No pole is attached to the bus; traffic appears normal",
        "C": "The bus is stopped beside a normal roadside utility pole",
        "D": "The pole is lying on the sidewalk"
      },
      "O_answer": "B",
      "CF_answer": "A",
      "normalized_relation_change": "disjoint physical objects -> pole supported by bus roof"
    }
  ]
}


==> prompts/originals/spatial_relationship_semantic_few_shots.json <==
{
  "version": "1.0",
  "source_file": "spatial_v1.json",
  "selection_filter": {
    "bias_spatial": "Spatial Relationship Bias",
    "bias_reason": "Semantic Co-occurence Bias"
  },
  "matching_legacy_record_ids": ["0037", "0098", "0103"],
  "usage_note": "The three matching legacy records are retained as provenance but not used verbatim because their questions mix binary relationship with unary position, action wording, or multi-entity distribution. Future multimodal few-shots should attach both images and use only an audited two-argument normalization.",
  "accepted_legacy_demonstrations": [],
  "post_generation_demonstrations": [
    {"id": "SRS_001", "record": "samples_new/SRS_001.json", "O_image": "images_new/SRS_001_O.jpg", "CF_image": "images_new/SRS_001_CF.png", "relation_family": "island_topology", "instruction": "Attach both reviewed images; a path string is not an image attachment."},
    {"id": "SRS_004", "record": "samples_new/SRS_004.json", "O_image": "images_new/SRS_004_O.jpg", "CF_image": "images_new/SRS_004_CF.png", "relation_family": "object_group_adjacency", "instruction": "Use only after independent review confirms the bicycle group remains visible."},
    {"id": "SRS_010", "record": "samples_new/SRS_010.json", "O_image": "images_new/SRS_010_O.jpg", "CF_image": "images_new/SRS_010_CF.png", "relation_family": "entrance_alignment", "instruction": "Retain invariant wording and option order when used as a demonstration."}
  ]
}


==> prompts/originals/viewpoint_orientation_egocentric_allocentric_few_shots.json <==
{
  "version": "1.0",
  "source_file": "spatial_v1.json",
  "selection_filter": {
    "bias_spatial": "Viewpoint and Orientation Bias",
    "bias_reason": "Egocentric-allocentric Transformation Bias"
  },
  "matching_legacy_record_count": 4,
  "legacy_audit": [
    {
      "id": "0003",
      "status": "provenance_only_not_verbatim_few_shot",
      "reason": "The question compounds orientation, travel action, traffic-flow conformity and light state, so it does not isolate coordinate transformation."
    },
    {
      "id": "0040",
      "status": "usable_taxonomy_provenance_after_rewrite",
      "reason": "It tests orientation against visible lane markings, but the new prompt removes normative traffic assumptions and uses a single orientation taxonomy."
    },
    {
      "id": "0042",
      "status": "usable_taxonomy_provenance_after_rewrite",
      "reason": "It motivates object-to-lane-frame alignment, but the new construction excludes standard-driving correctness and asks only visible orientation."
    },
    {
      "id": "0045",
      "status": "usable_taxonomy_provenance_after_rewrite",
      "reason": "It provides an orientation/scene-frame example; its lane-convention language is not copied into the new samples."
    }
  ],
  "usage_note": "Legacy examples establish label provenance but are not copied verbatim. Future multimodal prompting should attach both O and CF images and use only independently reviewed new records.",
  "post_generation_demonstrations": [
    {
      "id": "EAT_002",
      "record": "samples_new/EAT_002.json",
      "O_image": "images_new/EAT_002_O.jpg",
      "CF_image": "images_new/EAT_002_CF.png",
      "orientation_subtype": "forward_axis_projection",
      "instruction": "Attach both images; demonstrate object-centered forward axis to camera-diagonal transformation."
    },
    {
      "id": "EAT_006",
      "record": "samples_new/EAT_006.json",
      "O_image": "images_new/EAT_006_O.jpg",
      "CF_image": "images_new/EAT_006_CF.png",
      "orientation_subtype": "observer_visible_surface",
      "instruction": "Attach both images; demonstrate object-front/rear frame to fixed-observer visible-surface transformation."
    },
    {
      "id": "EAT_008",
      "record": "samples_new/EAT_008.json",
      "O_image": "images_new/EAT_008_O.jpg",
      "CF_image": "images_new/EAT_008_CF.png",
      "orientation_subtype": "longitudinal_axis_projection",
      "instruction": "Attach both images; demonstrate projected long-axis classification while preserving rider–bicycle support."
    },
    {
      "id": "EAT_009",
      "record": "samples_new/EAT_009.json",
      "O_image": "images_new/EAT_009_O.jpg",
      "CF_image": "images_new/EAT_009_CF.png",
      "orientation_subtype": "observer_visible_surface",
      "instruction": "Use only after independent review; demonstrate a person-centered front/back frame under a fixed aerial observer."
    }
  ]
}


==> prompts/originals/viewpoint_orientation_physical_few_shots.json <==
{
  "version": "1.0",
  "source_file": "spatial_v1.json",
  "selection_filter": {
    "bias_spatial": "Viewpoint and Orientation Bias",
    "bias_reason": "Physical-Geometric Principles Bias"
  },
  "matching_legacy_record_count": 0,
  "usage_note": "No legacy record has both exact requested labels. Nearby legacy examples were therefore not treated as label-matched demonstrations. The prompt follows the established repository schema and adds a strict task-boundary audit.",
  "accepted_legacy_demonstrations": [],
  "post_generation_demonstrations": [
    {
      "id": "VOP_003",
      "record": "samples_new/VOP_003.json",
      "O_image": "images_new/VOP_003_O.jpg",
      "CF_image": "images_new/VOP_003_CF.png",
      "orientation_subtype": "heading",
      "instruction": "For future multimodal few-shot use, attach both images and include only the reviewed record fields. A filesystem path alone is not an image attachment."
    },
    {
      "id": "VOP_006",
      "record": "samples_new/VOP_006.json",
      "O_image": "images_new/VOP_006_O.jpg",
      "CF_image": "images_new/VOP_006_CF.png",
      "orientation_subtype": "visible_view",
      "instruction": "Use only after independent visual review; retain the invariant question and option order."
    },
    {
      "id": "VOP_008",
      "record": "samples_new/VOP_008.json",
      "O_image": "images_new/VOP_008_O.jpg",
      "CF_image": "images_new/VOP_008_CF.png",
      "orientation_subtype": "long_axis_orientation",
      "instruction": "Use only after independent visual review; attach the full image pair rather than substituting paths as text."
    }
  ]
}

